Learning Filterbanks for End-to-End Acoustic Beamforming

Recent work on monaural source separation has shown that performance can be increased by using fully learned filterbanks with short windows. On the other hand it is widely known that, for conventional beamforming techniques, performance increases with long analysis windows. This applies also to most hybrid neural beamforming methods which rely on a deep neural network (DNN) to estimate the spatial covariance matrices. In this work we try to bridge the gap between these two worlds and explore fully end-to-end hybrid neural beamforming in which, instead of using the Short-Time-Fourier Transform, also the analysis and synthesis filterbanks are learnt jointly with the DNN. In detail, we explore two different types of learned filterbanks: fully learned and analytic. We perform a detailed analysis using the recent Clarity Challenge data and show that by using learnt filterbanks it is possible to surpass oracle-mask based beamforming for short windows.

==> save.txt <==


\begin{figure}[H]
\centering
\includegraphics[width=7cm]{sisdri_vs_ksz.pdf}
\vspace{-0.2cm}
\caption{SI-SDRi versus kernel size for different MVDR and MWF configurations: oracle (oWLM) and learned models with different filterbanks (STFT, Free and $\mathcal{A}$). The number of filters is kept equal to kernel size and stride to half.}%-based method here.}
\label{fig:sisdri_vs_ksz}
\end{figure}



\begin{figure}[H]
\centering
\includegraphics[width=7.5cm]{sisdri_vs_nfilt.pdf}
\vspace{-0.2cm}
\caption{SI-SDRi versus number of filters for learned models with learnable filterbanks (Free and $\mathcal{A}$). The kernel size and stride are kept fixed at 256 and 128 respectively.}%-based method here.}
\label{fig:sisdri_vs_nfilters}
\end{figure}


%\subsection{Regularization Properties}



%\begin{equation}
%	\begin{split}
%		& \bm{\tilde{x}} = \bm{x_1} + (1-\lambda) \bm{x_2} \\
%			& \bm{\tilde{s}} = \bm{s_1} + (1-\lambda) \bm{s_2} \\
%	\end{split}
%\end{equation}

%By using mixtures of in-domain examples, the proposed method described above is similar to the \emph{mixup} augmentation strategy \cite{zhang2018mixup}, especially if $\Gamma$ is chosen to be a linear function. 
%In \emph{mixup} new input-label training pairs $(\bm{\tilde{x}}, \bm{\tilde{s}})$ are generated by mixing readily available examples on-the-fly with $\bm{\tilde{x}} = \lambda*\bm{x_1} + (1-\lambda) \bm{x_2}$ and $ \bm{\tilde{s}} = \lambda*\bm{s_1} + (1-\lambda) \bm{s_2} $ where $\lambda$ controls the interpolation between the examples. This is shown in \cite{zhang2018mixup} to be equivalent to employing the principle of Vicinal Risk Minimization \cite{} with vicinal distribution:

\begin{equation}
	\mu( \bm{\tilde{x}},  \bm{\tilde{s}} |  \bm{x_i}, \bm{s_i}) = \frac{1}{n} \sum_j^n \E_\lambda \left[      \delta \left(   \bm{\tilde{x}} \right) \right] .
\end{equation}

Similarly, the proposed approach can be viewed in the same way but with vicinal distribution:

\begin{equation}
	\nu( \bm{\tilde{x}} |  \bm{x_i}, \bm{s}) = \frac{1}{n} \sum_j^n \E_\lambda \left[    \delta \left(   \bm{\tilde{x}} = \Gamma(\bm{x_j}) + \bm{x_i}, \bm{s}\right) \right] .
\end{equation}

Both \emph{mixup} and the proposed approaches fall back to simple Empirical Risk Minimization \cite{bibid} respectively if  $\lambda = 0$ and $\Gamma(\bm{x_j})$ (e.g. no playback). Contrary to \emph{mixup}, however, there is no interpolation of the labels $\bm{s}$ for our in-domain mixing, so $\bm{x_i}$ could also be unsupervised. Through the proposed training strategy the model learns how to be invariant to interpolations of the current example with a transformed version of other examples $\Gamma(\bm{x_j})$ given the original $\bm{x_j}$ as a reference. This encourages the encoder in Figure \ref{fig:mask} to learn a more complex and robust representation which leads to improved generalization as shown empirically in Section \ref{sec:ddresult}. 



\begin{table}[!htbp]
	\caption{\ac{FRR} at fixed FAR using iAEC with concatenation at different layers in TCN. Results are shown for both non-playback and playback (TTS playing) conditions.}
	\label{tab:result_dvad_cat2}
	\centering
	\setlength{\tabcolsep}{3pt} % Default value: 6pt
	\renewcommand{\arraystretch}{1} % Default value: 1
	\footnotesize
	\begin{tabular}{|cl|cc|cc|}
		\hline
		\multicolumn{2}{|c|}{{ \bf Model}} & \multicolumn{2}{c}{{ \bf Non-Playback}} &  \multicolumn{2}{c|}{{ \bf Playback}} \\
		& & \ac{FRR}@\ac{FAR} & FLOPs & FRR@FAR & FLOPs \\
		\hline
		\multirow{2}{*}{} & Baseline & 0.189 & -- & 0.348 & -- \\
		& iAEC-C (D1) & 0.188 & -- & 0.258 & -- \\
		& iAEC-C (D2) & 0.183 & -- & 0.178 & --   \\
		& iAEC-C (D3) & 0.184 & -- & \bf{0.165} & -- \\
		& iAEC-C (D4) & \bf{0.183} & -- & 0.168 & -- \\
		\hline
	\end{tabular}
\end{table}



\begin{table}[!htbp]
	\caption{Comparison of iAEC using concatenation vs. masking. \ac{FRR} is reported at fixed FAR for both non-playback and playback (TTS playing) conditions.}
	\label{tab:result_dvad_cat_vs_mask}
	\centering
	\setlength{\tabcolsep}{3pt} % Default value: 6pt
	\renewcommand{\arraystretch}{1} % Default value: 1
	\footnotesize
	\begin{tabular}{|cl|cc|cc|}
		\hline
		\multicolumn{2}{|c|}{{ \bf Model}} & \multicolumn{2}{c}{{ \bf Non-Playback}} &  \multicolumn{2}{c|}{{ \bf Playback}} \\
		& & \ac{FRR}@\ac{FAR} & FLOPs & FRR@FAR & FLOPs \\
		\hline
		\multirow{2}{*}{} & Baseline & 0.189 & -- & 0.348 & -- \\
		& iAEC-C (D3) & 0.184 & -- & 0.165 & -- \\
		& iAEC-M (D3) & \bf{0.181} & -- & \bf{0.150} & -- \\
		\hline
	\end{tabular}
\end{table}



\begin{table}[!htbp]

	\centering
	\setlength{\tabcolsep}{3pt} % Default value: 6pt
	\renewcommand{\arraystretch}{1} % Default value: 1
	\footnotesize
	\begin{tabular}{|cl|cc|ccc|}
		%    \multicolumn{6}{c}{\normalsize Synthetic Dataset}\\
		\hline
		\multicolumn{2}{|c|}{{ \bf Model}} & \multicolumn{2}{c}{{ \bf Non-Playback}} &  \multicolumn{3}{c|}{{ \bf Playback}} \\
		& & Acc\%  & FLOPs & Acc\%  (Music) & Acc\%  (TTS) & FLOPs \\
		\hline
		\multirow{2}{*}{} & Baseline & 90.8 & 242k & 52.75 & 28.14 & 242k \\
		& + nAEC & &  242k &  & & 15M \\
		\hline
		& iAEC-C &  & 283k &   &   &  283k \\
		& iAEC-M &  & 242k &   &  &  367k \\
		\hline
	\end{tabular}
	\caption{Accuracy and \ac{FLOPs} on GSCv2 for the different models. Both metrics are reported both for original data (\emph{Non-Playback}) and our simulated corpus, separately for \emph{TTS} and \emph{Music} playback conditions. These systems are trained with the in-domain mixing strategy outlined in Section  \ref{sec:iaec_method}.}
	\label{tab:result_kws_mix}
\end{table}

